The connection between star formation and supermassive Black Hole activity in the local Universe

We present a study of the active galactic nucleus (AGN) activity in the local Universe (z < 0.33) and its correlation with the host galaxy properties, derived from a Sloan Digital Sky Survey (SDSS DR8) sample with spectroscopic star-formation rate (SFR) and stellar mass ($\mathcal{M}_{\ast}$) determination. To quantify the level of AGN activity we used X-ray information from the XMM-Newton Serendipitous Source Catalogue (3XMM DR8). Applying multiwavelength AGN selection criteria (optical BPT-diagrams, X-ray/optical ratio etc) we found that 24% of the detected sources are efficiently-accreting AGN with moderate-to-high X-ray luminosity, which are twice as likely to be hosted by star-forming galaxies than by quiescent ones. The distribution of the specific Black Hole accretion rate (sBHAR, $\lambda_{\mathrm{sBHAR}}$) shows that nuclear activity in local, non-AGN dominated galaxies peaks at very low accretion rates ($-4 \lesssim \log\lambda_{\mathrm{sBHAR}} \lesssim -3$) in all stellar mass ranges. However, we observe systematically larger values of sBHAR for galaxies with active star-formation than for quiescent ones, as well as an increase of the mean $\lambda_{\mathrm{sBHAR}}$ with SFR for both star-forming and quiescent galaxies. These findings confirm the decreased level of AGN activity with cosmic time and are consistent with a scenario where both star-formation and AGN activity are fuelled by a common gas reservoir.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
